Reconstructing Graphs from Connected Triples

We introduce a new model of indeterminacy in graphs: instead of specifying all the edges of the graph, the input contains all triples of vertices that form a connected subgraph. In general, different (labelled) graphs may have the same set of connected triples, making unique reconstruction of the original graph from the triples impossible. We identify some families of graphs (including triangle-free graphs) for which all graphs have a different set of connected triples. We also give algorithms that reconstruct a graph from a set of triples, and for testing if this reconstruction is unique. Finally, we study a possible extension of the model in which the subsets of size $k$ that induce a connected graph are given for larger (fixed) values of $k$.

==> Labelled reconstruction_ connectivity queries/.vscode/ltex.dictionary.en-US.txt <==
outerplanar
subgraph
subgraphs
reconstructible


==> Labelled reconstruction_ connectivity queries/.vscode/ltex.disabledRules.en-US.txt <==
MORFOLOGIK_RULE_EN_US


==> Labelled reconstruction_ connectivity queries/.vscode/ltex.hiddenFalsePositives.en-GB.txt <==
{"rule":"OXFORD_SPELLING_Z_NOT_S","sentence":"^\\QWe argue that we can recognise all vertices of degree at least five with their neighbours in cyclic order in a graph that is known to be a \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q-connected triangulated planar graph on at least six vertices.\\E$"}


==> Labelled reconstruction_ connectivity queries/.vscode/ltex.hiddenFalsePositives.en-US.txt <==
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QMuch work has been done on investigating how the usual graph-theoretic concepts can be generalised or extended to fuzzy and uncertain graphs \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QFuzzy graphs \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q are a generalisation of fuzzy sets to relations between elements of such sets.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QA vertex \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q of a tree \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q of at least five vertices with triple set \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q is: [(i)] a leaf if all triples with \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q also contain a vertex \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q, and there is no triple \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q such that \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q occurs only in \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q; [(ii)] (a) a node of degree \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q, or (b) a node of degree \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q with at least one leaf neighbour, if \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q is not a leaf and there are two nodes \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q such that all triples with \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q also contain \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q or \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QMoreover, both characterisations can be checked in time \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q, when the set of triples \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q that include \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q is given for all \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QThe first characterisation follows from Lemma \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QThe second characterisation can be seen as follows.\\E$"}

